A Category for unifying Gaussian Probability and Nondeterminism

We introduce categories of extended Gaussian maps and Gaussian relations which unify Gaussian probability distributions with relational nondeterminism in the form of linear relations. Both have crucial and well-understood applications in statistics, engineering, and control theory, but combining them in a single formalism is challenging. It enables us to rigorously describe a variety of phenomena like noisy physical laws, Willems' theory of open systems and uninformative priors in Bayesian statistics. The core idea is to formally admit vector subspaces $D \subseteq X$ as generalized uniform probability distribution. Our formalism represents a first bridge between the literature on categorical systems theory (signal-flow diagrams, linear relations, hypergraph categories) and notions of probability theory.

==> conddef.tikz <==
\begin{tikzpicture}[scale=0.3]
	\begin{pgfonlayer}{nodelayer}
		\node [style=state] (0) at (-13.5, 0) {$\psi$};
		\node [style=none] (12) at (-14.25, 0.5) {};
		\node [style=none] (13) at (-12.75, 0.5) {};
		\node [style=none] (14) at (-14.25, 3) {};
		\node [style=none] (15) at (-12.75, 3) {};
		\node [style=state] (16) at (-7.75, -2) {$\psi$};
		\node [style=none] (17) at (-8.5, -1.5) {};
		\node [style=none] (18) at (-7, -1.5) {};
		\node [style=bn] (19) at (-8.5, -0.5) {};
		\node [style=bn] (20) at (-7, 0) {};
		\node [style=none] (21) at (-8.5, 2.5) {};
		\node [style=morphism] (22) at (-5.5, 2.5) {$\psi|_Y$};
		\node [style=none] (23) at (-5.5, 5) {};
		\node [style=none] (24) at (-8.5, 5) {};
		\node [style=none] (25) at (-10.5, 1.5) {=};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (15.center);
		\draw (12.center) to (14.center);
		\draw (18.center) to (20);
		\draw (17.center) to (19);
		\draw [in=-90, out=-180, looseness=1.25] (20) to (21.center);
		\draw [in=-90, out=0, looseness=1.25] (20) to (22);
		\draw (23.center) to (22);
		\draw (24.center) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}

